Stars as cosmic scales: measuring stellar mass with microlensed supernovae

Gravitational microlensing is a unique probe of the stellar content in strong lens galaxies. Flux ratio anomalies from gravitationally lensed supernovae (glSNe), just like lensed quasars, can be used to constrain the stellar mass fractions at the image positions. Type Ia supernovae are of particular interest as knowledge of the intrinsic source brightness helps constrain the amount of (de)magnification from the macromodel predictions that might be due to microlensing. In addition, the presence or absence of caustic crossings in the light curves of glSNe can be used to constrain the mass of the microlenses. We find that a sample of 50 well-modeled glSNe Ia systems with single epoch observations at peak intrinsic supernova luminosity should be able to constrain an average stellar mass-to-light ratio to within $\sim 15\%$. A set of systems with light curve level information providing the location (or absence) of caustic crossing events can also constrain the mass of the microlenses to within $\sim 50\%$. Much work is needed to make such a measurement in practice, but our results demonstrate the feasibility of microlensing to place constraints on astrophysical parameters related to the initial mass function of lensing galaxies without any prior assumptions on the stellar mass.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
